Holographic Einstein Ring of Deformed AdS-Schwarzschild Black Holes

In this work, the wave optics is employed to investigate the Einstein ring of a deformed AdS-Schwarzschild black hole (BH). When the source is fixed on the AdS boundary, one can obtain the corresponding response function generated on the antipodal side of the boundary. By utilizing a virtual optical system equipped with a convex lens, we are able to capture an image of the BH's holographic Einstein ring on the screen. The influence of the relevant physical parameters and the observer's position on the characteristics of the Einstein ring is also investigated, revealing that variations in the observer's position result in a transition of the displayed image from an axisymmetric ring to an arc, ultimately converging into a solitary point of luminosity. In addition, variations in the relevant physical parameters naturally exert influences on the Einstein ring. The photon ring of the BH was also investigated from a geometric optics perspective, and the numerical results indicate that the incident angle of the photon ring aligns with that of the Einstein ring. In the context of modified gravity theories, the investigation of Einstein rings formed by deformed AdS-Schwarzschild BH is expected to not only contribute to advancing the development of gravitational theories but also facilitate a more comprehensive understanding of spacetime geometry and the physical properties of BHs, thereby distinguishing them from Schwarzschild BH.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



